Constraining the origin of the highest-energy cosmic-ray events detected by the Pierre Auger Observatory: a three-dimensional approach

Unveiling the sources of ultra-high-energy cosmic rays remains one of the main challenges of high-energy astrophysics. Measurements of anisotropies in their arrival directions are key to identifying their sources, yet magnetic deflections obscure direct associations. In this work, we reconstruct the sky regions of possible origin of the highest-energy cosmic-ray events detected by the Pierre Auger Observatory by tracing their trajectories through Galactic magnetic fields using up-to-date models, while fully accounting for energy and directional uncertainties. A mixed composition at injection is assumed to model the detected charge distributions of such events. Different classes of astrophysical sources are investigated and tested for a correlation with the inferred regions of origin of the events. By incorporating constraints on the maximum propagation distances, we also allow for a three-dimensional localization of the possible source regions. Our findings provide new constraints on the sources of the highest-energy cosmic particles and offer fresh insights into the role of Galactic magnetic fields in shaping the observed ultra-high-energy cosmic-ray sky.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

